The distinct stellar-to-halo mass relations of satellite and central galaxies: insights from the IllustrisTNG simulations

We study the stellar-to-halo mass relation (SHMR) for central and satellite galaxies with total dynamical masses above 10^10.5 Msun using the suite of cosmological magneto-hydrodynamical simulations IllustrisTNG. In particular, we quantify environmental effects on satellite populations from TNG50, TNG100, and TNG300 located within the virial radius of group- and cluster-like hosts with total masses of 10^12-15.2 Msun. At fixed stellar mass, the satellite SHMR exhibits a distinct shift towards lower dynamical mass compared to the SHMR of centrals. Conversely, at fixed dynamical mass, satellite galaxies appear to have larger stellar-to-total mass fractions than centrals by up to a factor of a few. The systematic deviation from the central SHMR is larger for satellites in more massive hosts, at smaller cluster-centric distances, with earlier infall times, and that inhabit higher local density environments; moreover, it is in place already at early times (z < 2). Systematic environmental effects might contribute to the perceived galaxy-to-galaxy variation in the measured SHMR when galaxies cannot be separated into satellites and centrals. The SHMR of satellites exhibits a larger scatter than centrals, over the whole range of dynamical mass (by up to 0.8 dex). The shift of the satellite SHMR results mostly from tidal stripping of their dark matter, which affects satellites in an outside-in fashion: the departure of the satellite SHMR from the centrals' relation diminishes for measurements of dynamical mass in progressively smaller apertures. Finally, we provide a family of fitting functions for the SHMR predicted by IllustrisTNG.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
